Fanoos: Multi-Resolution, Multi-Strength, Interactive Explanations for Learned Systems

Machine learning is becoming increasingly important to control the behavior of safety and financially critical components in sophisticated environments, where the inability to understand learned components in general, and neural nets in particular, poses serious obstacles to their adoption. Explainability and interpretability methods for learned systems have gained considerable academic attention, but the focus of current approaches on only one aspect of explanation, at a fixed level of abstraction, and limited if any formal guarantees, prevents those explanations from being digestible by the relevant stakeholders (e.g., end users, certification authorities, engineers) with their diverse backgrounds and situation-specific needs. We introduce Fanoos, a framework for combining formal verification techniques, heuristic search, and user interaction to explore explanations at the desired level of granularity and fidelity. We demonstrate the ability of Fanoos to produce and adjust the abstractness of explanations in response to user requests on a learned controller for an inverted double pendulum and on a learned CPU usage model.

==> resultsPendulums.txt <==
(Fanoos) when_do_you_usually and(outputtorque_low , statevalueestimate_high )?
Enter a fraction of the universe box length to limit refinement to at the beginning.
 Value must be a positive real number less than or equal to one.
0.125
5 of 6 lines to print shown. Press enter to show more. Hit ctrl+C or enter letter q to break. Hit a to list all.
=========
//Description:
(0.45789160, 0.61440409, 'x Near Normal Levels')
(0.31030792, 0.51991449, 'pole2Angle_rateOfChange Near Normal Levels')
(0.12008841, 0.37943400, 'pole1Angle_rateOfChange High')
(0.06128723, 0.22426058, 'pole2Angle Low')
(0.02395519, 0.13633780, 'vx Low')a
(0.01147175, 0.01359231, 'pole1Angle Low')


type letter followed by enter key: b - break and ask a different question,
 l - less abstract , m - more abstract, h - history travel
l
5 of 18 lines to print shown. Press enter to//[...]
=========
(0.16153820, 0.31093854, 'And(endOfPole2_x Near Normal Levels, pole1Angle Low, pole1Angle_rateOfChange High, pole2Angle Near Normal Levels, pole2Angle_rateOfChange High, x High)')
(0.14268581, 0.18653883, 'And(endOfPole2_x Near Normal Levels, pole1Angle Low, pole1Angle_rateOfChange High, pole2Angle Near Normal Levels, pole2Angle_rateOfChange Near Normal Levels, x High)')
(0.11771033, 0.12043966, 'And(pole1Angle Near Normal Levels, pole1Angle_rateOfChange Near Normal Levels, pole2Angle High, pole2Angle_rateOfChange Low, vx Low)')
(0.06948142, 0.07269412, 'And(pole1Angle High, pole1Angle_rateOfChange Near Normal Levels, pole2Angle_rateOfChange High, vx Low, x Near Normal Levels)')
(0.04513659, 0.06282974, 'And(endOfPole2_x Near Normal Levels, pole1Angle Low, pole1Angle_rateOfChange High, pole2Angle High, pole2Angle_rateOfChange Near Normal Levels, x High)')q
type letter followed by enter key: b - break and ask a different question,
 l - less abstract , m - more abstract, h - history travel
b
=========


(Fanoos) what_are_the_circumstances_in_which and( pole1angle_rateofchange_low__magnitude , outputtorque_high__magnitude )?
5 of 32 lines to print shown. Press enter to//[...]
=========
(0.12099418, 0.18835537, 'pole2angle_rateofchange_high__magnitude')
(0.10147897, 0.17831770, 'And(pole1angle_on_the_left, pole2angle_on_the_left, pole2angle_rateofchange_low__magnitude)')
(0.09885232, 0.16335186, 'And(pole1angle_on_the_left, pole2angle_on_the_left, pole2angle_turning_counterclockwise)')
(0.07900125, 0.14467123, 'And(pole1angle_on_the_right, pole2angle_on_the_right, pole2angle_turning_clockwise)')
(0.06693577, 0.12822191, 'And(pole1angle_down, pole2angle_to_right, statevalueestimate_very_low)')q
type letter followed by enter key: b - break and ask a different question,
 l - less abstract , m - more abstract, h - history travel
m
3 of 3 lines to print shown.
=========
(0.44378316, 0.48588134, 'pole2 not near target position') 
(0.33605014, 0.36551887, 'pole2angle_rateofchange_high__magnitude')
(0.22016670, 0.23739381, 'And(pole2angle_to_right, statevalueestimate_very_low)')

